Neural Network-based Information Set Weighting for Playing Reconnaissance Blind Chess

In imperfect information games, the game state is generally not fully observable to players. Therefore, good gameplay requires policies that deal with the different information that is hidden from each player. To combat this, effective algorithms often reason about information sets; the sets of all possible game states that are consistent with a player's observations. While there is no way to distinguish between the states within an information set, this property does not imply that all states are equally likely to occur in play. We extend previous research on assigning weights to the states in an information set in order to facilitate better gameplay in the imperfect information game of Reconnaissance Blind Chess. For this, we train two different neural networks which estimate the likelihood of each state in an information set from historical game data. Experimentally, we find that a Siamese neural network is able to achieve higher accuracy and is more efficient than a classical convolutional neural network for the given domain. Finally, we evaluate an RBC-playing agent that is based on the generated weightings and compare different parameter settings that influence how strongly it should rely on them. The resulting best player is ranked 5th on the public leaderboard.

==> Notes_For_Rework.txt <==
Reviewer 1:
4 . I added the first part. Regarding "In addition, the concatenation of line 48 is a bit confusing
 perhaps the authors could provide more details on this- it is also mentioned
 in the paper but not clear." I have no idea what this is talking about and cant find it (what lines is this referring to?)
6. (The first 6) I tried to underline that the CNN is supposed to a close base-line, but imo this was already quite clear in the original version. Testing something more different (e.g. the mentioned GAN) is interesting, but doesnt really do anything for the paper other than showing something completely different. Also, using a generative approach like a GAN would be a ton of work and probably its own paper (not saying i wouldnt be interested in trying, i just dont think this makes sense here).
6 (the other 6). I dont know what to add here, our triplet selection is very close to semi-hard mining and 2 sentences is really all to say.
7. Added line about margin coming from experimental results and that there was little difference in effect.
8. This sentence was indeed a bit wishy washy so I rephrased this
9. Rephrased line to add "early stopping"
10. This was already in there, but i reformatted it into a bullet list in the introduction. Maybe this makes it clearer.
11. See 10
12. "It is not clear if the weighting scheme leads to better results. This is not shown in the paper." Quite literally the whole paper is about showing this, so i am at a loss of what this wants from me. Fig 4 and Fig 5 are showing that our weighting scheme is better than previous ones and Fig 7 shows the final results of using the weighting scheme. Maybe this is asking us to insert the weighting into a better agent to show that it improves results? Not necessarily the worst idea, but also a lot of work. Should I try to take StrangeFish2 and insert our weighting? ". e.g. Fig 4 in the paper and Figure 2 in the published paper. Similarly,
 there is no stark similarity in the pick distances between Figure 5 in the paper and Figure 3 in the published one " Yes because these are the same results. 
"The new model introduced - CNN - is outperformed by the Siamese network - which has been shown in the published paper with the [almost] similar results." The Siamese results are the same, the CNN is supposed to be a baseline and from the explanations above (i.e. it doesnt really make sense to model this as a supervised classification problem) its expected to be worse. The point of the paper is to show that contrastive > classical here. 
13. There is already a reference to what it means so not sure what to do here.
14. Added a sentence to note that this solely compares weighting scheme and is not related to the policy of the agents.
15. There is already a whole subsection on this including all the asked things, i dont think i should do more.


Second bullet list:
1. "Results and content: there is a stark similarity between the results and content
 in this paper and the published one. While in this paper the authors presented
 a weighting scheme, it is not clear if this leads to better results as this is
 not shown. The new CNN-based results are not better than the ones recorded by the
 Siamese network - with the results similar to those in the published paper." I think this is sufficiently answered above.

2. "Comparison with CNN: The key difference between the Siamese network and the new
 CNN model introduced in the paper is the loss function design. In terms of
 input processing and the backbone of the network, the two models are similar.
 Perhaps the authors could consider a different model with a different architecture.
 In addition, the CNN model did not perform as well as the Siamese network.
 While it can be validly argued that this model is a potential baseline candidate,
 if so, the authors should provide more details on this while also highlighting
 the performance gains." I explicitly added that the CNN is a baseline on multiple occasions now, so hopefully its clearer now. I dont really know what details i should give here.
4. " Contributions: There are three new items in the paper: (i) the weighting scheme,
 (ii) the CNN model, and (iii) win percentages (Figure 7). (i) and (iii) are solid
 and the authors should present these as contributions in this paper. (ii) as discussed
 earlier did not lead to any performance gain. I am not sure if (i) and (iii) are
 enough to warrant a new paper given that most of the content and results
 are similar to the published paper." I think the question whether its enough for a new paper is warranted. Do we think that the things I added now (i.e. more explicit formulation for most requests and the section on imperfect information) is enough or should i add more (the mentioned weighting scheme addition to strangefish?)


Reviewer 2:
- Nothing

Reviewer 3:
- Added explicit sentence about this being an extended version
